Network Performance Estimator with Applications to Route Selection for IoT Multimedia Applications

Estimating the performance of multimedia traffic is important in numerous contexts, including routing and forwarding, QoS provisioning, and adaptive video streaming. This paper proposes a network performance estimator which aims at providing, in quasi real-time, network performance estimates for IoT multimedia traffic in IEEE 802.11 multihop wireless networks. To our knowledge, the proposed multimedia-aware performance estimator, or MAPE, is the first deterministic simulation-based estimator that provides real-time per-flow throughput, packet loss and delay estimates while considering inter-flow interference and multi-rate flows, typical of multimedia traffic. Our experimental results indicate that MAPE is able to provide network performance estimates that can be used by IoT multimedia services, notably to inform real-time route selection in IoT video transmission, at a fraction of the execution time when compared to stochastic network simulators. When compared to existing deterministic simulators, MAPE yields higher accuracy at comparable execution times due to its ability to consider multi-rate flows.

==> data/diffDelay.dat <==
throughput  delay
-46	337
-43	320
-43	343
-46	384
-44	381
-42	428
-38	424
-37	373
-34	334
-44	383
-44	315
-33	363
-30	377
-39	375
-36	407
-46	396
-45	274
-44	307
-44	425
-41	363
-50	328
-50	421
-50	244
-48	310
-46	413
-45	419
-44	253
-44	342
-40	345
-39	323
-38	457
-36	344
-35	455
-35	300
-34	442
-33	451
-33	399
-33	458
-32	361
-31	272
-30	367
-29	483
-28	476
-26	444
-25	480
-24	417
-24	345
-24	353
-24	367
-23	316
-22	372
-22	503
-22	363
-22	321
-22	370
-21	519
-20	388
-20	519
-20	414
-20	386
-19	362
-19	371
-18	517
-17	286
-16	358
-15	331
-15	375
-14	378
-14	471
-14	350
-13	402
-13	356
-12	360
-12	341
-12	390
-12	329
-11	376
-11	267
-11	392
-11	333
-10	367
-10	354
-9	284
-8	352
-7	291
-6	299
-6	260
-5	332
-5	399
-4	261
-3	357
-3	366
-2	306
-2	350
-2	398
-2	530
-1	316
-1	309
-1	418
0	429
0	532
1	532
2	532
2	532
4	532
5	348
5	319
5	307
5	356
7	371
7	225
7	303
8	261
8	378
9	356
9	291
10	337
11	392
11	401
11	385
12	307
12	293
12	319
12	392
13	352
13	303
13	280
14	432
15	459
15	296
16	308
17	302
17	236
17	342
20	390
20	343
21	269
22	303
23	443
23	349
24	391
24	315
24	352
25	394
25	350
26	302
26	248
28	329
28	366
29	293
29	391
30	267
30	394
30	425
30	411
30	345
31	332
32	243
32	359
32	291
33	387
33	393
34	255
34	338
35	329
35	272
35	465
36	386
36	425
36	393
36	240
37	294
37	280
37	316
37	277
37	313
38	311
39	429
39	355
40	348
40	365
41	255
41	254
43	303
43	293
45	439
46	390
47	308
47	359
48	363
48	362
48	401
48	273
48	311
49	273
49	411
49	396
49	404
49	303
49	374
50	310
51	365
52	330
53	340
55	236
55	390
55	234
55	306
55	257
56	356
56	300
56	315
56	244
57	370
57	274
58	317
58	405
59	358
59	283
59	299
60	281
60	294
61	275
61	405
61	343
62	217
62	287
62	248
63	384
64	321
65	279
66	320
66	267
66	254
66	330
66	264
66	355
67	324
67	297
68	325
68	272
69	291
70	353
70	266
71	379
73	379
74	308
74	310
75	328
76	311
76	349
76	264
76	346
77	246
77	323
77	239
77	286
78	327
78	265
78	323
79	351
79	245
79	261
79	309
79	267
79	351
80	329
80	281
80	319
81	297
81	225
82	371
82	291
83	241
83	363
84	300
84	360
85	301
86	344
86	360
88	313
89	310
91	224
91	226
92	386
93	206
93	380
94	210
97	326
97	172
97	387
99	340
99	226
99	325
100	294
101	245
101	342
101	329
103	230
103	333
103	332
105	252
105	289
106	288
108	364
109	292
109	250
110	250
110	236
112	346
113	263
115	290
115	255
116	254
117	236
120	347
121	259
124	238
124	245
125	250
128	303
129	203
129	229
130	252
131	175
132	337
133	273
133	299
133	300
133	195
134	392
134	236
135	389
136	262
136	245
136	285
136	317
137	376
139	198
146	227
146	286
146	391
148	219
148	305
148	300
150	271
151	291
153	238
153	249
154	258
159	287
159	347
160	311
160	354
160	311
161	295
162	223
163	206
164	195
165	275
166	349
167	310
168	268
169	281
170	282
171	309
171	297
174	369
174	307
174	292
174	294
175	271
175	259
178	282
178	335
178	211
179	310
180	248
181	243
181	334
181	315
182	286
182	303
185	334
185	337
185	211
187	199
187	201
188	246
188	231
188	274
189	246
194	276
197	283
197	209
199	257
201	238
202	250
202	245
203	286
203	264
204	251
206	308
207	241
210	264
210	338
210	330
212	263
213	333
214	280
215	263
217	180
219	300
220	218
221	283
222	285
223	224
224	337
225	275
225	205
230	279
231	194
231	285
232	209
234	308
237	283
237	280
240	292
242	302
242	163
245	198
249	210
255	293
259	250
259	356
260	292
262	218
267	283
268	293
269	284
271	254
275	243
280	246
280	198
282	254
282	336
283	271
290	215
290	290
292	259
293	264
293	275
297	207
298	236
299	345
299	242
300	200
318	239
319	192
320	302
323	217
329	227
331	180
332	255
333	280
338	201
338	248
341	257
346	269
355	209
355	278
358	274
366	255
373	255
374	307
377	173
378	208
393	278
395	216
398	290
398	243
400	292
408	239
417	296
424	289
425	225
432	242
436	218
443	172
443	194
454	277
472	179
499	261
417 220
413	218
425	288
426	211
418	187
436	194
498	186

==> data/diffDelayNonSteady.dat <==
throughput  delay
423.198475	341.496825
41.53188333	421.99965
18.709325	413.2998833
18.653425	412.6886083
-19.6429	410.86455
-73.35426667	410.4035167
38.30936667	402.0897167
95.23395833	399.2389833
172.5989333	398.733625
54.48630833	392.15225
44.210125	391.475575
174.2530417	391.27135
272.5862417	390.2793333
195.3983917	389.09325
171.5747583	388.8792167
58.96291667	388.7270167
81.933475	383.1424083
49.30675	382.816075
250.1815833	382.40715
-48.74795	381.4494917
376.5489417	380.0637583
107.15045	379.4800583
116.1082	377.6427333
54.37261667	376.9614
26.94558333	376.3013833
-41.55946667	375.996825
168.755625	375.6086417
185.1447833	375.1929417
25.29295	374.4509333
63.54576667	374.3171083
-63.14435833	374.0539917
12.27555	373.958075
214.133875	373.5433083
45.41525	372.9483
148.1562917	371.212475
459.7353083	369.5299333
-20.10535833	368.6467583
-14.489675	368.0634
-5.885925	367.694625
110.9019583	366.7267833
144.8502417	366.5718583
49.77581667	366.1973583
25.04168333	365.7508083
83.376225	365.5615167
32.027975	364.34895
26.849975	363.5082417
33.51755833	363.0459167
12.714625	362.1872833
221.0511333	361.4451583
318.5096333	359.9690167
263.0767083	359.644525
18.54490833	359.4250083
32.1805	358.7538167
179.6974417	358.3441833
132.8543917	357.7961917
103.4178583	357.4994083
1.567633333	355.4712167
1.738141667	355.32525
60.83560833	355.1285
-23.85485	354.7366333
147.6731833	354.4209167
86.00766667	353.051775
121.8104167	351.7364083
15.89394167	351.5244083
-22.89505833	351.2841833
21.6932	351.2068583
63.26588333	350.848575
34.6327	350.4375167
189.5843333	348.5716
-10.76111667	347.5824917
-22.996225	347.2133167
-36.96628333	346.9761917
165.1036583	346.7806917
163.3883917	346.2040083
202.6215667	346.0923833
99.78479167	345.1242417
204.9053	345.0010833
155.0469083	344.6099583
37.08068333	343.6761
14.53295	343.5497
13.7776	343.5009917
58.35241667	342.8244917
140.5286417	342.1931083
363.4882	340.879075
-68.77519167	340.771475
160.302825	340.51365
199.952025	340.289125
-26.57238333	339.6225583
117.6164917	339.2963333
283.5021	338.6715583
177.5000333	338.4024667
-5.612141667	338.3282167
273.0979333	338.1846917
121.7337	338.0051083
127.986775	337.4744583
543.1159083	337.15335
371.8383417	335.6942
-59.20045833	335.58485
-32.36055833	335.3940917
242.8619333	335.3311333
39.79886667	334.8855917
181.1004917	334.1635833
55.98896667	333.8273583
29.4747	332.756
13.83926667	332.548525
385.9537917	332.4755583
124.558675	332.4119167
-107.587125	332.2245167
314.167875	331.5088667
-0.85855	331.0448583
423.834	330.9640167
-12.83735	330.709025
-30.87916667	330.5836167
20.760575	329.3546583
189.5654	329.2694083
69.1187	328.8184667
105.7529667	328.5709833
46.06004167	328.537775
64.23844167	327.1536583
59.23100833	326.553725
91.55835	326.2902583
-6.275016667	326.01345
198.5768667	325.09305
58.68651667	324.4180417
4.002558333	324.1119167
71.82231667	322.8264583
61.641725	322.607025
371.5484417	322.1145833
-4.071841667	322.0856667
504.932525	322.0524417
2.265783333	321.1864417
29.545375	320.8915583
80.49525833	320.1223833
213.7159583	319.1688167
40.611925	319.1461583
-15.53964167	318.62345
13.64235	318.5263917
140.3461583	317.8644333
188.9056917	317.7730167
168.096375	317.4508167
56.54315833	317.1738
172.2101333	317.08295
246.3021417	316.1595167
32.97113333	315.9686083
65.65635	315.80415
286.1106667	315.2882167
92.27910833	314.808125
203.0305167	314.7757083
16.65159167	314.64275
105.0519917	314.0119583
144.986675	312.3328083
75.42210833	312.10935
72.64770833	311.7545417
-17.41486667	311.4025333
-4.903758333	311.3851583
113.9493583	310.5903083
4.323825	310.0203167
48.88411667	309.7505167
30.714875	309.53975
43.30270833	308.8734667
151.214725	308.6489083
14.95271667	308.2938917
161.4303083	307.2378167
200.0102833	306.666425
166.644325	306.5547083
1.216791667	306.3101167
111.008525	306.2053333
247.5385083	305.671325
9.746983333	305.6174
-74.52584167	304.954
93.20659167	304.725925
-18.34005	304.7023
164.2731917	304.5284
77.58269167	304.013975
221.38925	303.9176167
68.61826667	303.5118833
-22.2701	302.9592583
43.90764167	302.5879333
48.645575	301.9369083
-17.76659167	301.7222417
23.61373333	301.3606917
33.31560833	301.33895
159.4500917	300.2057833
-1.879941667	300.0075667
260.6206917	299.5244583
450.587325	299.5006917
79.62151667	299.3352917
192.95245	299.12285
-26.34001667	298.2316167
122.707475	297.6411417
22.74884167	297.5106083
212.8308083	297.19685
47.4095	297.1401083
57.51213333	296.379475
81.96888333	296.3350333
64.96318333	296.0573667
134.3534583	295.6657
259.3643167	295.6491833
330.1050083	295.399975
-29.450825	294.888675
13.95235833	294.1847917
84.56945833	293.9132833
61.24533333	293.0085167
-0.762675	292.6166667
162.2714333	292.27115
-40.798625	292.1976167
252.5872917	292.1437417
83.620925	291.991375
0.6711833333	291.6485083
775.3317583	291.6221
75.30335833	291.0845333
147.1205667	290.9498917
118.48965	290.5396583
-19.43234167	289.7799833
163.224175	289.5082083
-92.575075	289.1294417
217.2399417	288.9093417
50.42425	288.4755167
-3.751266667	288.0755583
398.9951917	287.9490417
92.13018333	287.5934
-27.3846	287.3833167
95.87816667	286.785275
150.642675	286.5718083
155.3913083	286.5065333
104.2418667	286.23155
119.2085917	285.8436333
135.9752833	285.1731167
335.2795833	285.0967667
278.2458667	284.7181083
71.41859167	284.5640083
90.17978333	284.3549083
3.859708333	284.27105
167.5269083	284.2651167
63.25128333	284.1866333
44.16181667	283.8861
177.6867417	283.7644917
151.3639083	283.004125
742.2029167	282.28365
60.37126667	281.9897583
36.863125	281.9130583
20.34794167	281.33995
36.95225833	280.67305
161.9524833	280.509525
248.1335417	280.465975
29.49825	280.2421833
128.6177583	279.810625
16.8023	279.3268417
94.06283333	278.9999
66.79806667	278.9670833
86.46386667	278.8040583
120.7962083	278.70225
15.754675	277.997725
-52.5764	277.7942083
77.02965	277.63225
76.79919167	277.2243917
77.34161667	276.8542667
257.3463333	276.8520167
29.92233333	276.8141
50.95146667	276.7007917
-5.5513	276.550425
602.6800583	276.04345
342.99645	275.7526083
435.682325	275.6118417
181.3657833	275.2562167
-39.05936667	275.1472083
65.905175	274.8093667
52.367425	274.377075
130.5145333	274.1112667
27.69204167	274.0793417
252.2854083	273.4963583
189.3034833	273.4237833
-16.907625	273.1790833
402.2486333	273.0927417
264.341275	273.0814917
5.392283333	272.9070833
71.36234167	272.8579167
114.67435	272.4593
31.3716	272.0237167
190.6739583	271.0910917
-3.692916667	270.6692
157.145425	270.4303583
57.0805	270.3803167
47.48796667	270.2429833
16.34959167	269.8572
-22.53329167	269.5699583
214.52855	269.0556667
21.38315	269.0488917
139.682525	268.8414
76.28556667	268.8138083
25.16985833	267.8839833
506.6509667	267.49675
114.8169333	267.47365
52.96584167	266.2983333
322.051825	265.6376667
40.658225	265.025075
188.7053083	264.5598333
-2.1134	264.48385
49.177275	263.7706917
-1.239383333	263.7118167
15.5731	263.5076833
198.3693417	262.984175
103.1321083	262.7484083
214.3797083	262.4929917
176.7031	262.3432167
70.06685833	262.1863917
54.65609167	261.9848917
-9.505358333	261.4714167
32.157475	260.2640917
317.243275	260.0622333
327.8773917	259.9765
17.69894167	259.1482333
477.7621667	259.1298917
85.82320833	258.8949917
163.7624333	258.8246167
359.6207	258.480525
89.43178333	258.244475
33.30249167	258.1388583
-1.552708333	257.7952333
-30.163175	256.5022833
25.92375833	256.431075
166.5364083	256.1240667
416.6683417	256.05335
66.52085	255.9818667
17.51656667	255.94445
-18.48438333	255.4303083
-3.036433333	254.9049583
194.2638833	254.16495
249.735475	253.6030333
139.9174727	253.1575667
56.67564167	253.1175333
293.693925	252.5323167
-24.387425	250.911525
162.3770083	250.8586667
143.814075	250.856175
47.65608333	249.8917333
38.00101667	249.8533417
207.4368667	249.50685
188.0154417	248.250475
237.8805083	247.7487
112.08875	246.8100833
-87.1494	246.7870917
56.04610833	245.5884417
81.46205833	245.450275
181.6736917	245.2316167
46.14296667	245.0567833
54.13760833	244.8925083
51.45116667	244.4234083
383.1930417	244.3262083
-33.830175	243.213825
182.1349833	242.7121917
257.70175	242.1504167
-5.694883333	241.9817917
-11.10269167	241.7974417
364.1212	241.7878417
38.1978	241.570375
208.2350167	241.4500167
126.57525	240.4941167
48.98101667	240.1238167
-18.4754	240.0632917
-23.88938333	240.0587
88.667775	239.74735
335.5847	239.5592583
264.60295	239.36425
90.5352	239.2932417
58.04701667	238.60575
13.48045833	238.3124917
-25.34250833	238.1427833
234.6552583	237.6557333
-98.90618333	237.5857583
-35.759875	237.1164083
114.563875	236.9799083
-70.54836667	236.5719833
277.8067583	236.4400917
260.6299583	236.069525
57.70733333	236.007575
45.60766667	235.19645
12.37499167	235.0752083
301.0752417	234.6469083
95.09085833	233.2451167
46.96584167	232.347975
187.8612667	232.1769583
301.844325	231.2122583
104.8777167	231.0608417
42.422075	230.3877833
184.5102667	229.78025
49.07973333	229.4787333
-13.82484167	229.3195667
57.95956667	227.4547667
4.726266667	227.0268333
4.397233333	226.821025
74.12208333	226.2593917
18.36040833	225.4886583
218.6734917	225.13795
2.47365	225.0603667
111.0930333	224.5342917
13.64226667	223.9221667
-22.8459	223.286675
-40.79644167	222.2215167
-27.34094167	221.0136167
153.4694333	220.470525
230.4066833	220.2432667
360.7913	219.6048333
-18.62016667	218.7265583
-38.00318333	218.3157083
36.79236667	217.8836667
327.1431083	216.894925
-42.20336667	215.6668833
-6.512133333	215.078075
152.230925	213.1986167
59.03679167	212.8531417
199.9050333	211.7268
-70.673825	210.6731167
39.18148333	210.2891083
111.296875	209.8826
114.4447583	209.516575
80.66055833	209.4789167
-63.03208333	208.2456667
384.6150917	208.0218083
39.793025	206.0195083
151.2149	205.04125
128.297775	205.013225
47.55550833	204.2764167
-1.961941667	203.4361333
36.06964167	202.2964583
110.2783667	201.755975
45.279425	201.2421833
301.6354167	200.081525
39.817675	199.94595
15.95541667	199.242325
-40.1666	198.8906917
51.47290833	196.3143667
141.1279167	194.443325
327.0457083	194.314325
-1.045725	193.2287667
57.34475	192.7582583
11.82308333	192.176175
16.254275	189.6577417
256.1172417	186.9699167
34.611125	185.748975
28.9486	183.493
127.2902	182.1136417
189.9045583	178.5917
81.90870833	175.1743083
417.4347833	171.3759083
222.8881917	169.3013833
179.8962083	167.9681
290.343825	167.66685
-1.662325	164.620425

==> data/diffDelaySteady.dat <==
throughput  delay
-65.2842	456.2874417
-32.798075	469.9035083
-38.52589167	457.25775
-44.68213333	420.282425
-33.46263333	397.684575
-49.00176667	429.61125
-48.717475	442.4699
-61.74755833	422.0249167
-41.85189167	421.0051917
-4.7117833	462.5098333
-27.6079917	420.2941667
-15.8227583	437.1378417
-37.6844	457.3648167
-2.59095	492.906475
-8.651508333	400.624275
-51.52366667	429.326925
-56.448525	409.700225
-83.07868333	369.0416167
-62.78875	426.415875
-81.02948333	406.2847167
-37.77006667	477.9278083
-15.47601667	514.6938167
-35.23890833	385.091725
-39.58619167	491.7822167
-23.63004167	493.3412667
-26.40789167	373.5967167
-19.67244167	523.614325
-86.02370833	361.9752667
-53.041425	430.4004833
-35.71915833	440.2797667
-82.529775	378.8916917
-77.67379167	403.403025
-31.93933333	491.5906917
-70.298825	367.6975083
-17.84359167	387.1439917
-56.39851667	415.7449
1.603983333	532.8325917
-21.350425	372.1844667
-72.04700833	359.4034333
-45.79385	428.2964833
-65.55039167	406.28985
-59.47650833	393.6096667
-43.21933333	426.6836833
-39.58346667	469.55115
-5.928391667	511.9625583
-50.74366667	401.6143
-35.59993333	495.8878083
-87.359525	341.4723583
-75.72101667	343.7202917
-80.24051667	375.9079417
-56.10726667	429.9237

==> data/gapDelayNonSteady.dat <==
INST	 delay
1	146.3420556
6	-69.66123333
8	106.2393333
11	-72.27862222
12	34.51768889
16	106.1524667
20	222.2154444
21	14.46596667
22	223.7262333
23	44.93674444
25	83.37544444
26	65.03964444
28	13.13038889
29	120.4851111
31	-5.089711111
34	119.4765
36	154.2784444
37	137.7286222
41	61.89143333
46	63.94851111
48	63.37922222
52	215.6975111
53	69.71367778
55	68.71204444
56	76.15374444
58	0.6497333333
63	64.36317778
65	48.65178889
71	-1.261833333
72	59.48886667
73	2.972477778
78	21.64763333
81	49.53503333
82	76.6666
83	73.50818889
85	-43.1975
88	-28.492
89	175.5819778
92	50.16422222
95	207.2465667
96	128.5780889
97	154.6621667
99	128.7936111
101	34.6122
102	468.6007333
103	71.15456667
106	241.2045778
108	79.79022222
116	74.88552222
117	49.05117778
118	301.6179222
125	61.90926667
127	-2.579055556
128	86.05497778
131	56.58386667
133	118.2191778
136	-60.48757778
140	45.27662222
141	266.6748333
143	353.4098667
145	330.2574
147	214.5208889
150	44.4871
151	62.78112222
152	144.1517556
153	120.0028
154	14.06933333
155	84.64028889
158	37.16473333
159	47.09113333
160	-46.97722222
161	143.1654333
163	101.7389778
164	55.00142222
169	174.8800778
170	31.1867
175	114.6429556
176	18.25045556
178	114.9934
180	-37.7245
183	179.4735667
186	28.98088889
188	-25.72228889
193	69.00231111
195	15.80522222
196	49.80926667
198	182.7411667
203	143.7220444
204	-39.91356667
206	-39.13358889
209	41.75813333
210	16.36732222
211	51.64968889
214	17.30827778
215	89.15192222
216	57.92048889
219	206.0581222
221	118.3235667
226	305.5195
229	114.7490556
231	26.50532222
232	4.735188889
235	-78.45185556
238	35.29427778
239	68.75853333
241	62.01523333
242	-26.47524444
245	52.12241111
246	188.5097556
247	120.9176667
248	2.936577778
250	35.1988
251	13.82486667
252	36.46378889
253	115.7908889
257	67.23036667
261	2.228066667
262	39.89358889
264	577.1407444
267	84.47327778
269	121.5538667
270	46.90107778
271	51.5333
272	92.85672222
273	112.8582444
276	52.10453333
277	89.07747778
284	320.1672
286	-5.152233333
287	93.27906667
289	185.9770778
290	-9.878233333
291	106.7184111
292	77.11952222
294	148.9022667
296	85.87975556
299	83.91401111
300	94.48815556
302	61.84275556
303	263.6530111
305	39.22991111
309	-3.7213
311	9.185955556
312	35.70935556
315	235.3126889
316	29.87792222
318	110.0516556
321	289.2056111
322	106.8861444
323	24.13211111
326	51.35197778
327	8.9591
328	-9.940611111
329	26.00148889
331	-19.23564444
333	13.23056667
334	100.5624889
335	131.7900222
336	155.2658556
337	3.701466667
340	8.4221
341	167.5967444
342	294.4023778
344	87.42015556
345	79.22083333
346	23.70226667
347	215.5869556
351	25.65052222
354	61.5393
355	146.4841444
356	41.27368889
360	162.6908111
361	117.9787889
362	-27.70106667
363	41.776
364	66.90847778
365	-0.6650666667
366	58.39755556
369	-27.83246667
370	55.17033333
371	28.92838889
376	8.290833333
378	-12.38265556
382	29.34623333
386	225.4613444
388	60.70212222
389	113.7881333
393	-7.541966667
396	6.007922222
400	103.5256556
401	131.9570556
403	98.22788889
408	1.132011111
409	83.34521111
412	133.1719111
414	303.1557222
415	104.0455667
417	30.73813333
418	-19.77337778
419	-25.27134444
420	79.63965556
422	20.4962
427	21.29958889
428	139.6201667
436	53.13163333
441	-14.01383333
443	14.60392222
444	320.9580111
446	23.45351111
449	54.99921111
450	-5.8688
451	84.29102222
452	-26.91021111
454	24.95112222
456	65.2202
457	21.31697778
458	75.30044444
459	170.4366222
460	256.3409444
465	48.15745556
472	92.76115556
476	-53.87503333
492	-25.12591111
493	-45.05773333
494	58.21422222
496	88.16158889
497	106.0369444
498	116.8649556
499	119.3437556

==> data/gapDelaySteady.dat <==
INST	 delay
2	40.59921111
3	-19.90212222
4	58.65528889
5	-64.36997778
7	-40.20585556
9	-100.7270333
10	19.63141111
13	-24.39257778
14	-61.83793333
15	7.976488889
17	-84.56744444
18	-36.22435556
19	-50.54917778
24	-2.9944
27	-19.08698889
30	5.322211111
32	-17.37302222
33	14.75564444
35	2.309011111
38	-35.25153333
39	-0.1449777778
40	-69.89384444
42	-20.57533333
43	-38.05568889
44	0.03365555556
45	0.7948
47	1.627344444
49	12.1622
50	-34.80392222
51	61.14095556
54	-0.6818111111
57	9.333755556
59	-19.69698889
60	-23.55138889
61	-15.96433333
62	-63.39828889
64	3.677466667
66	-93.322
67	0.8418555556
68	-25.36683333
69	-35.54955556
70	-14.82161111
74	-48.42223333
75	-10.86848889
76	-34.8732
77	-51.087
79	8.937255556
80	0.6182777778
84	16.70323333
86	10.40022222
87	-1.732366667
90	0.8233555556
91	-40.02532222
93	-4.863188889
94	0.3738777778
98	8.820266667
100	-5.559255556
104	-38.6505
105	-51.1899
107	-18.39618889
109	2.493566667
110	0.7246666667
111	14.06461111
112	-13.91504444
113	-0.08444444444
114	-5.2987
115	-41.2391
119	-2.016455556
120	0.5239888889
121	15.18315556
122	-32.1768
123	-32.50792222
124	-50.39125556
126	24.85421111
129	111.3959333
130	-56.90532222
132	-19.24111111
134	1.300266667
135	-45.58827778
137	-31.36488889
138	-25.36665556
139	62.83377778
142	-52.6186
144	-18.5385
146	14.543
148	-28.52361111
149	-51.83401111
156	-46.3145
157	-1.065388889
162	-44.27062222
165	-68.78916667
166	0.1620333333
167	-58.86764444
168	-46.25228889
171	-32.65928889
172	0.07027777778
173	16.73591111
174	-25.75072222
177	-45.64543333
179	23.98187778
181	-57.85966667
182	38.24534444
184	-12.74384444
185	-67.99004444
187	-83.21684444
189	-22.6149
190	6.144555556
191	-76.31145556
192	-72.7244
194	-21.22453333
197	-26.89528889
199	0.6820444444
200	-27.40266667
201	-0.4955888889
202	-35.94711111
205	55.29463333
207	-21.73838889
208	32.22013333
212	-47.73323333
213	-16.33991111
217	-27.6699
218	-53.70451111
220	6.435266667
222	2.183777778
223	0.3381333333
224	-36.28614444
225	-17.76826667
227	-56.3409
228	-14.83391111
230	-46.98564444
233	-65.37436667
234	-43.64672222
236	-52.35318889
237	-0.7061444444
240	-23.24948889
243	-24.11922222
244	0.8920666667
249	-0.2118555556
254	-39.07495556
255	22.91795556
256	-66.79955556
258	0.4840555556
259	1.168144444
260	12.30376667
263	-48.07751111
265	-0.3221777778
266	12.71081111
268	-45.89945556
274	-6.826188889
275	25.75487778
278	15.36705556
279	-33.60693333
280	-1.990466667
281	0.1792666667
282	30.35131111
283	6.900888889
285	-0.4561
288	-0.2170777778
293	0.7460666667
295	-55.42932222
297	-40.09782222
298	-60.51976667
301	-40.19105556
304	-44.85132222
306	-21.89738889
307	5.988277778
308	58.89716667
310	-83.13051111
313	24.47582222
314	-87.47538889
317	-12.62692222
319	1.217988889
320	-23.27093333
324	-40.77782222
325	-30.15153333
330	-32.07681111
332	-26.59646667
338	-43.52282222
339	-52.12112222
343	24.91726667
348	1.115455556
349	-0.7267444444
350	-15.53435556
352	-22.90994444
353	-55.80864444
357	-40.51258889
358	-36.94654444
359	0.07017777778
367	32.06554444
368	-47.6085
372	-17.67211111
373	0.1159888889
374	-23.47758889
375	-36.37937778
377	-2.693366667
379	-34.67765556
380	-0.7527555556
381	12.16501111
383	19.84741111
384	-46.54572222
385	0.6865444444
387	-31.60044444
390	-33.55847778
391	-4.719911111
392	2.754344444
394	-42.13267778
395	-29.53433333
397	-11.2669
398	-27.75007778
399	-39.84817778
402	-32.72572222
404	-0.5259333333
405	-1.218688889
406	4.181166667
407	-19.55303333
410	-72.40843333
411	-60.47133333
413	-46.19057778
416	39.73397778
421	-53.66961111
423	-36.70791111
424	30.71337778
425	-69.69785556
426	-17.11197778
429	12.19841111
430	-28.58744444
431	48.24635556
432	-0.3825555556
433	15.34682222
434	-41.6927
435	-9.5592
437	-23.48062222
438	2.155988889
439	-71.39976667
440	-0.5508666667
442	-63.76598889
445	23.23536667
447	-42.25597778
448	-7.125133333
450	-16.9795625
453	-55.42214444
455	-6.664855556
461	-41.17021111
462	-61.40478889
463	54.2509
464	-59.96278889
466	-22.80495556
467	-67.99904444
468	4.761577778
469	-37.35265556
470	-46.57813333
471	-30.97873333
473	-0.2437
474	-109.7800556
475	-39.33025556
477	9.430644444
478	-1.817233333
479	-51.53075556
480	-45.81014444
481	5.457311111
482	0.4291777778
483	-0.4169555556
484	21.59021111
485	-33.84742222
486	-9.604788889
487	-34.05152222
488	25.59798889
489	-38.60861111
490	-0.3651888889
491	-39.55016667
495	0.1479777778
500	-57.50452222
